Analyzing the Morphology of Late-phase Stellar Flares From G-, K-, and M-type Stars

Stellar flares occasionally present a $\textit{peak-bump}$ light curve morphology, consisting of an initial impulsive phase followed by a gradual late phase. Analyzing this specific morphology can uncover the underlying physics of stellar flare dynamics, particularly the plasma heating-evaporation-condensation process. While previous studies have mainly examined peak-bump occurrences on M-dwarfs, this report extends the investigation to G-, K-, and M-type stars. We utilize the flare catalog published by arXiv:2212.00993, encompassing 12,597 flares, detected by using $\textit{Transiting Exoplanet Survey Satellite}$ (TESS) observations. Our analysis identifies 10,142 flares with discernible classical and complex morphology, of which 197 ($\sim1.9\%$) exhibit the peak-bump feature. We delve into the statistical properties of these TESS late-phase flares, noting that both the amplitude and full-width-half-maximum (FWHM) duration of both the peaks and bumps show positive correlations across all source-star spectral types, following a power law with indices 0.69 $\pm$ 0.09 and 1.0 $\pm$ 0.15, respectively. Additionally, a negative correlation between flare amplitude and the effective temperature of their host stars is observed. Compared to the other flares in our sample, peak-bump flares tend to have larger and longer initial peak amplitudes and FWHM durations, and possess energies ranging from $10^{31}$ to $10^{36}$ erg.

==> tab3.csv <==
TIC-ID,Peak (BJD),Amplitude (ΔF/F),FWHM (Day),Bump Peak (BJD),Bump FWHM (Day),Bump Amplitude (ΔF/F)
114985772,2058.157671977067,0.1144451983742473,0.0035258117256111,2058.1586904566643,0.0007975572927824,0.1165821246915635
12423835,1370.1051097464954,0.3251518221766923,0.0317727406922858,1370.1334126801755,0.0040783742410537,0.2484084878313261
141334293,1350.8963642975064,3.824241846365767,0.0084553052081775,1350.9059770914162,0.0095296046099469,0.7955937880773644
141334293,2151.431057736186,0.2602762570385573,0.0045077371928055,2247.063395398554,0.0444437585747439,0.4857199570155082
141334293,1356.6990600046956,0.1258139152534467,0.0081317162767751,1356.723793491492,0.0126417764378616,0.0275869851814819
141334293,2389.5059477991726,0.0728959477720538,0.002935923575002,2459.204635876533,0.0291667207911814,0.2465630134756796
141807839,1456.7145568089547,0.4344881648090057,0.0092938398808188,1456.7216634443762,0.0035019281022576,0.1602671117460202
141807839,2287.077277971013,0.0916200417251452,0.0034690603215395,2287.084802879993,0.0024036060074627,0.0165991813789357
141807839,1435.560471484599,0.0331424266683328,0.0025990995217608,1471.4592295604707,0.0249998296262677,0.1874189968354843
141807839,1447.8798614573022,0.0206739599479572,0.0055120195533892,1567.5283192323832,0.0826070774894294,0.1409584617367126
141807839,1454.6312253006454,0.0205179356937703,0.010246834726287,1454.689935132398,0.0010649082815849,0.0111828662589329
141914082,2244.864453737925,0.2262208884654211,0.0079535903596759,2244.873762431785,0.0020307808331982,0.074927085940804
141914082,2081.206704941043,0.1869470941176143,0.0161171091783455,2081.223143559485,0.0098816948924548,0.0800657556015856
141914082,2152.5685415633325,0.0464392701788702,0.0083238232337638,2152.585849096824,0.0075354380758596,0.0087475859077044
141914082,2227.0559969082465,0.0461671858190222,0.0119580651465555,2227.077961494113,0.0081816090624628,0.0053119400484118
141914082,2051.8166790352097,0.0166935129412117,0.0127819877185213,2051.828653795126,0.0097127764825997,0.0069173150926349
141914082,1666.8419524884366,0.013709711157495,0.0034090554316151,1666.846575695988,0.0020869119297174,0.0036326412210652
141914082,2301.863580276202,0.0096809664389971,0.0074656634789197,2301.8847058327883,0.0134906547615341,0.004498185105245
141914082,2056.669421223416,0.0040983121432751,0.0138886463630093,2339.5074242907995,0.1374988728598511,0.0114660812852886
149175965,1379.6585792653448,1.0024181202643383,0.0082229875186715,1379.6694195331215,0.0031432754836463,0.2903569459522354
149216532,2225.069088739213,0.8054173857925453,0.0040022895171126,2225.072595214649,0.0024112990021417,0.3023689526424248
149216532,1666.6162104802015,0.4198934263224136,0.008148930830191,1666.6458201568332,0.0067221571475842,0.2568147251055884
150359500,2177.3860561788474,0.5221870745734325,0.0048336948677007,2177.38970628607,0.0018301783798927,0.1892086692124218
150359500,2251.8487792213145,0.1588733783940064,0.0054738662515611,2251.859990781993,0.0036555228353818,0.0345524505471494
150359500,2360.204569359425,0.1399463964872507,0.0073363536275678,2360.213389802665,0.0044159891777268,0.0411162447999584
150359500,1400.5789274809445,0.097929618871472,0.0034602299420185,1400.589376420989,0.0041731017558047,0.0184896564420718
150359500,2358.710143389005,0.0911417860267473,0.0061013169010368,2358.724700865254,0.0044957350737691,0.0246990314658146
150359500,2354.5601923369745,0.0576002908779276,0.0042182246102814,2354.5664166656097,0.0022115490681799,0.0083940820330667
150359500,1362.7215986602214,0.0546141213401378,0.0038919331866501,1362.7284429263048,0.0051662171042632,0.0167612470643962
150359500,1442.1530250235846,0.0523150041768425,0.0208335841016206,1442.3051424117052,0.1198599130706336,0.0103966054678327
150359500,2078.410052771113,0.0462844871128678,0.0079211654773364,2078.41857480196,0.0038329020144674,0.0219776153635181
150359500,2205.4904369067385,0.0448935617685657,0.0099822458652482,2205.509097478275,0.0104913681257697,0.0144337062541168
150359500,2340.183969398024,0.0397220222594807,0.0052825048877621,2340.19739820696,0.0089506242861963,0.0061962281255218
150359500,1567.7862176335882,0.0217611058163577,0.0029782247093013,1567.7930094042,0.0030782881469804,0.0063388214943206
150359500,2366.5836818498137,0.0209762033875693,0.0063210011778651,2366.59152848351,0.0059398624583461,0.0073037610312943
150359500,1544.522568549784,0.0199891398395468,0.0062128799456135,1544.524128179462,0.0010542821438393,0.0178362730163731
150359500,2230.9904993630325,0.0198471984583697,0.0031503798622962,2230.995221798304,0.0010062129474524,0.0096073367262673
150359500,1518.4046848828427,0.0165463913179975,0.0063144930430028,1518.405299354912,0.0003714184958389,0.0127544584462734
150359500,1658.9630199223182,0.0117753667310502,0.0199364452450885,1988.068185415029,0.1985873406072199,0.176133993705233
150359500,2062.11693171808,0.0107427384090572,0.0043111525886807,2062.1261637128264,0.0090685627808871,0.0059593521883638
150359500,2148.8510192193285,0.0075909358245027,0.0937613273351008,2149.072974849728,0.1276965183315444,0.0247428026352197
158595208,1380.2864985343683,0.0608628773807209,0.0194475042012219,1380.2987960524931,0.0065312609020181,0.0261925460878695
166787846,2088.299203922911,0.0763415903480739,0.0053552129931106,2198.541678561849,0.052779305873627,0.2551627872785164
166808151,1361.845409096063,0.1579664047511628,0.0094549005746433,1490.4716649705329,0.0944463618729953,0.0395146736744424
166835568,1370.0316031859268,0.0027044775054299,0.0069955488867014,1370.0393564989365,0.0044576658641554,0.0018287117596996
166852312,2105.741024852548,0.1859655005814908,0.0133655047188178,2105.781860215076,0.0206257803915563,0.0841145214725882
166852312,2088.858802220877,0.0347322815601467,0.0099550325062498,2088.8978065924725,0.0280531191190245,0.0292820860888122
166852312,2105.966027048967,0.0157932934817566,0.010242133296548,2319.47200602306,0.1013898591149888,0.0752072755616563
167163906,2211.694890094602,0.0413974053139003,0.0114223613671532,2211.7082315763155,0.0049488163880004,0.0204667135455777
167344043,2194.468572355524,0.0489463675331272,0.0054938788355292,2194.4715826814577,0.0014647869662231,0.0435760413203419
167344043,1326.4639109020873,0.0322088323955247,0.0062942384566531,1409.3690512339551,0.0624995762991602,0.2252072276928024
167344043,2211.071423743056,0.0221175940255804,0.0083520055869655,2211.094332766947,0.0053678899169083,0.0060607502190557
167344043,2362.998511725071,0.0197728913520974,0.0110547775250358,2363.0075509662506,0.0051069509788597,0.0066462030955956
167344043,1380.339880685633,0.0170736695187663,0.0041648327129002,1401.7468424216147,0.0155084147943991,0.039013031935016
167344043,2110.002074724905,0.0063895589099085,0.0066054468465137,2110.071326675205,0.0007759076620164,0.0076447997555203
167344043,1366.3899812355198,0.0041881395839795,0.0092187533174045,1366.560006197746,0.0044852123166491,0.0052544147975863
167894019,1563.4880665539256,0.4066726567381311,0.0107961123561505,1563.4957616614508,0.004580247257298,0.0483241769720887
167894019,1356.346215639731,0.2871866976245267,0.0029638354199724,1356.346788080092,0.000358061001635,0.2986773753918595
176955267,2119.5352642042026,0.1970980315678934,0.0047525874580179,2119.548079884645,0.0016607259174936,0.0560109350064607
176955267,2309.4763211381446,0.0642530208290257,0.0034913205958878,2389.670590005227,0.0347223734683768,0.0587870172275798
177309964,2124.7560156308614,1.0822186465882548,0.0060947644649485,2124.763371663796,0.0021905721766229,0.3579159012987197
177309964,2311.795906798414,0.1401018193949108,0.0209708553318021,2313.670061088229,0.291253733534645,2.208471574017663
177309964,1496.290742595522,0.0843005374355001,0.015881625055789,1496.3607275493498,0.0295155234469722,0.0788258756501178
179040607,1637.0984474146587,0.0357158680914864,0.0114959985884632,1637.1055957337007,0.0032046588211661,0.0260325080732401
197829751,2117.8598097962554,0.5983072450965383,0.0157470315706165,2117.9034277793467,0.0032501950740273,0.258609424896123
197829751,1403.2934999089357,0.1111269992454818,0.0172712105791737,1403.312544977287,0.006798060440149,0.0466294364643455
197829751,2111.333362701007,0.0285490676169825,0.0397039047733108,2111.6129739230228,0.0259882629459693,0.0170891360582603
201292296,1350.1675019769536,0.2075659878505638,0.0039637442274176,1350.1742681095295,0.0011780882174186,0.0135483403905593
201753428,2111.463180999516,0.0647453747061714,0.0101480805674391,2111.4772603863016,0.0088073499132609,0.0190006286034425
201878287,1363.863236985866,0.1351180129524976,0.0029752746365831,1363.8704325035624,0.0048972368709667,0.0654751280499445
201878287,1387.2785232936403,0.0301807606359827,0.0036830259809941,1437.3844313230245,0.0361108543722905,0.1955470212348481
206544316,2091.452563442635,0.5195410529766218,0.0091169486193137,2091.459748178097,0.0021666425567492,0.1998564473381573
207082763,1333.2773490077986,0.0194746118653097,0.0100151561587968,1333.3118468870225,0.0050245285800583,0.022298803760038
219176544,1350.6365783484491,0.0276910481248979,0.0280512555582946,1350.6581089620356,0.018760271292759,0.0162241354360973
219993473,1363.517988658122,0.1698130497238477,0.0063208071847276,1363.525807656628,0.0003756577949677,0.0464045177046049
220432563,1448.3536182679868,0.1033243404180155,0.0048204461707261,1448.3577376238916,0.0009325951847051,0.0303759928780047
220432563,2075.5220454318287,0.0494031026539963,0.0078887363483253,18773.052002641583,16114.83049633344,0.0131895946866356
220432563,2188.285144348266,0.0340245593046293,0.0080295358959457,2188.289754328266,0.0025619247572266,0.0115438766436181
220432563,2222.158241007969,0.0331298042012642,0.0166663431739113,2222.1637949387327,0.0011841887804674,0.0211654103993423
220473309,1374.0713576764945,0.1386507681749744,0.0115203632408014,1374.0806052799153,0.004598366076636,0.0186145020964625
220473309,1660.993425123661,0.1160002876738506,0.0205655613526133,1661.0174965919296,0.0039123467986081,0.0664201563415059
220473309,2198.5254351367985,0.009532518665086,0.0067342873792949,2198.527943007837,0.007304258116444,0.0041223963736756
220473309,2051.8922935028445,0.0091795977407971,0.0054624566835675,2051.894671069874,0.0010985811907619,0.0066119986180854
220473309,2350.527468573553,0.0083148798817483,0.0049366545074483,2350.549274174892,0.0206981375033557,0.0023879289029099
220473309,2379.0582173474845,0.0066745489971675,0.0031111513546423,2379.060119907383,0.00043674294797,0.0057642367065247
229141941,1389.4543674880438,0.227101401508142,0.0059589695339318,1389.4700641944626,0.0027484524889347,0.0461886571772851
229147922,1370.8782319599798,0.0324020606598853,0.0073455793494014,1370.8997291141752,0.0089939489866867,0.0259899084452108
229147927,1363.0920097832693,0.0079703089354227,0.028487949950638,1751.3540823093992,0.2847271114251273,0.0176242120238873
229807000,1335.4309077376863,0.0170112458409172,0.0116548006502752,1584.1478078729172,0.1862558418739244,0.0515194185479353
231017428,1354.783203527281,0.0114648227179705,0.008734875921734,1354.792694605194,0.0032054910491183,0.0088399092213708
231017428,1370.812478059151,0.0068131630454206,0.0074819271579694,1370.8399330828386,0.0044277071464529,0.0045484784633232
231020638,1389.234405465459,0.0188538301722409,0.024243832786858,1389.239366227779,0.0016040299720943,0.0157098527550062
231867117,1352.5503368822067,0.0102803477839239,0.0144240941000305,1544.126625472032,0.1416662241684219,0.0249365218681967
231910539,2063.7984886353483,0.184486667620856,0.0035288560103835,2318.28286762522,0.1233012241791002,0.1165771346236133
231910539,2088.3319209935776,0.0876578578079396,0.0066355599162351,2088.3451858395174,0.0040349488781202,0.0628048040484327
231910539,1353.012826954774,0.0299862061732703,0.0241566736945508,1353.1421405347917,0.0167107508788026,0.0349307394744156
231914259,1327.6084116758898,0.0080535021370504,0.018222712469083,1569.138400538374,0.181925048707129,0.0063728360317912
238176832,1333.2514380351297,0.0207839856191716,0.0152777679791541,1333.3007376767034,0.0123513432866735,0.0072045644025539
238194430,1680.5413570540236,0.2961039202851616,0.0064820794302632,1680.5506124592127,0.0071817747961883,0.0805232813464609
238194459,1341.6553897079982,0.1190227588230319,0.0171989811572304,1341.6588426711637,0.0014784863610651,0.0572989336086842
25118964,1644.2319151898344,0.7160680484747597,0.0055117134193611,1644.23636096568,0.0030268644796951,0.2556853354420493
25118964,1411.6436185395853,0.1281627091159745,0.0066700356737141,1411.658890249777,0.004585524092351,0.0362906371968033
25118964,1621.9592968055597,0.1199988417523318,0.0072754300415902,1739.1061438336594,0.0722234324783978,0.0572012508645444
25118964,1369.3537331289897,0.0848536882936654,0.0034922526759397,1369.367112197427,0.0006801509495892,0.0335461429591311
25132999,1429.1124929922037,0.1964944645908827,0.0091003914404811,1429.1390939052224,0.0014903395435412,0.0487335266306
25132999,1497.798864274685,0.1468432639175834,0.0059641123248008,1497.817657340133,0.0014997816066666,0.0195382797278589
25132999,1656.4337856165705,0.0106654741793058,0.0067755100807449,1656.473746932804,0.0058682478470461,0.0821565147014097
260162387,2305.602200049608,0.0585688709746623,0.0147501730026604,2305.616363786407,0.0032923139008833,0.0120779156838242
260162387,1356.5631489652635,0.0350670286175982,0.0151490773530375,1356.5733232950463,0.0027374076425397,0.016462515451955
260162387,2258.737769763812,0.0190563743547149,0.0115688329760283,2258.746397554381,0.0017591652621827,0.0122403227755429
260351540,1335.746320462664,0.117859777230544,0.0152704479708404,1335.7660021158226,0.0099552653190558,0.0551521508407736
260351540,1602.6411381478688,0.0349192195531603,0.0084228268721256,1602.6476678488318,0.0038262701698561,0.0141865128069975
260351540,1519.3769783986322,0.0032341914624607,0.0350061381734232,1519.377644510681,0.0026514628879854,0.0022139200326158
260506296,2351.823835596275,0.5158411425444289,0.0138060451165249,2351.850586119236,0.016406362740059,0.3553132550557984
261236136,1669.7540369966434,0.0342837450201566,0.0166606822202389,1945.870041217965,0.1652768785554601,0.0274732353421905
261236136,1646.6832242305136,0.0289800468757039,0.0100877558031239,1811.3589728753448,0.1000004975207957,0.2654208040621942
261236136,2081.3532052906467,0.0228324983651015,0.0067829356676475,2081.367124435732,0.0037309248637739,0.0068404650778595
270038761,2045.6106881024537,0.0740542200532999,0.0065712274339304,2045.619485275769,0.1042436017164794,0.036454817564046
271698144,2183.8303729628806,0.3352856832204942,0.0122560138099567,2184.7608923447942,0.8715682514231687,0.1901777802668866
271698144,1599.6396496839873,0.2481941518829293,0.0027790566194813,1612.6755615174195,0.0081387751315023,0.6050220357030305
271725679,2276.0552781556744,0.7547663393046657,0.0038327501269549,2276.070087510752,0.0082940011574442,0.2466484803247922
271900514,2377.978250629297,0.0667228355841016,0.0211807020650573,2378.0517877424504,0.0306346146317963,0.0154987641973248
271975726,1670.1533109728975,0.2924875951839807,0.0029989494230169,1670.155837657324,0.00251862495695,0.0489717547928615
271975726,1589.231308289148,0.1008925542240588,0.0064883418927911,1589.2380025415434,0.0048354393738873,0.0808605696933625
271975726,2379.497691697048,0.0780926258036491,0.0030969365801953,2379.505337203369,0.0054443573999593,0.046498709476033
271975726,2377.217153907668,0.0742782947957652,0.0210201276265271,2377.241945035073,0.0183034081952243,0.0477842730642949
274017928,1637.1361976249127,0.0406027781173492,0.0133976643360473,1637.1455238203391,0.008294961803584,0.019958763361486
277298771,2203.9631243854865,0.1403364748892239,0.0051008554931205,2314.181907744892,0.0499998437308021,0.3009714835534878
277298771,1519.2036438869443,0.0126415326285829,0.0010867031219395,1533.9765142775334,0.0097222445679104,0.1310489898150633
278634010,2082.729706713189,0.006651238282558,0.0070545838715305,2082.749088786052,0.0004876505845202,0.002370694375454
279314127,1333.1492957289306,1.1751043966704453,0.0041885421153086,1333.1580683494872,0.0032213879410169,0.1501590741388597
279742103,2153.0578869155365,0.2708498131633292,0.0109201899528636,2153.1585764919173,0.0072967454811892,0.1516196015897868
281573523,2062.53756223048,0.0641031325877483,0.0029514265424756,2062.550205478105,0.0014397586041194,0.0162599878627168
287438823,2126.459400185759,0.7473253287267877,0.0109312019612242,2126.485763104243,0.0058184988770758,0.0765961011721013
287438823,2373.119371959489,0.370562148401788,0.0280389702188421,2373.1530965485213,0.0109684552620231,0.0759970178752085
287438823,2272.0546203729577,0.2087337063472674,0.0073210576907332,2272.065477810295,0.0029489172141852,0.1118032348281102
290496318,1337.4327523569025,0.021544044797275,0.0128572389879791,1337.4661128803784,0.0090014379857436,0.0121422297654116
294329266,2279.043650322951,0.2121704645121866,0.0114895071862454,2279.0549138881347,0.0049011312209278,0.0822911587818189
294329266,2226.169891674016,0.1019364101724826,0.008840145418222,2226.1795572616256,0.0048301461970576,0.0352120565819
294329266,2250.240914025662,0.0710219169298984,0.0116297221840754,2250.2416106319342,0.456829369269324,0.0457605450478547
294329266,1552.4939441133288,0.0509737180838245,0.0123158525689729,1552.7352351926238,0.1422234777623219,0.0418808819478085
299798795,2050.697327883038,0.0176841959762859,0.0030588733464051,2050.726096071985,0.0167794196212663,0.0184400883090254
300866996,1649.047426583029,0.5342577274920157,0.0067807575494676,1649.052355118188,0.0038937930384047,0.2527193163066901
300866996,1554.2438088434187,0.1166548753102896,0.0043304228210006,1554.2542949211395,0.0071988432567624,0.0283471924212848
300866996,2324.7852358554146,0.0407519245357543,0.0124998516379582,2612.2267400345686,0.1236106177798318,0.2712340221884842
300969581,2372.2515760186334,0.0238552971395624,0.0067595091796171,2372.277431396464,0.0054881010456193,0.0355270276724241
302116397,2070.376122542774,0.0807540931891172,0.0142494306428188,2346.488048018749,0.1333234980372297,0.0535163095478955
306736831,2145.6817137530275,0.0707134474150155,0.023505781527804,2667.1015511056007,0.2430053157369941,0.2013181642915328
306736831,1374.6418344409244,0.0664453968681111,0.0064625200931956,1374.6468481711977,0.0035628245867572,0.0318614282797189
308451526,1442.165761870846,0.1028262906288839,0.0055398413176681,1442.1770619593667,0.0016101232950913,0.0238287789032828
308451526,1552.8649398125992,0.0118316330604164,0.0062111663757691,1552.8989732820107,0.0015765973188236,0.0105195839186462
308543286,1573.795549662639,0.0920205122971536,0.0133376472847123,1573.7998813313666,0.0017257183385385,0.0812985558473699
308543286,1573.751105279798,0.0337191132049727,0.0031874444053682,1621.8383568560607,0.0305555132765673,0.0245247548232942
31740375,1390.0624625458706,0.0296428481985431,0.019152995462834,1687.7929444744234,0.1847200107723037,15.620901193124965
326446019,2068.781306077526,0.7677490249961598,0.0067566518063975,2068.7848038876423,0.0018710399267631,0.699838420373861
33878971,1457.8479426629724,0.0895984232169213,0.0225522432415442,1457.8662583890186,0.0099410621552611,0.0406016533153749
33878971,2250.369315580382,0.05953335882607,0.016708755415395,2250.3902073201807,0.0129132671722827,0.0377244463904278
339576478,1378.458669657885,0.0198088814130028,0.0268358905854396,1378.4875618948286,0.0022519947174014,0.0227168272608633
348898049,2272.172492811002,0.0106149424368949,0.0171308436876485,2340.7144432455448,19.770444468918544,0.0156747401302287
348992095,1602.1849299958812,0.516720329396521,0.0070163932811714,1602.1919665155913,0.0041092161414845,0.103088692835598
350142099,1328.6810416498624,0.2174379720615025,0.0040365443020236,1328.6820094494403,0.0006947012147334,0.2003409768156882
350520348,2082.967448836797,0.019646504657798,0.0051715284118572,2082.9770263464125,0.0069751067457024,0.0049975074175692
350520348,1498.421190446164,0.0118344253650606,0.0064784336153312,1498.4390705290314,0.0153866301037107,0.0027847451883606
350520348,1609.026962401094,0.0082642429193154,0.0032885759258019,1660.4360941591742,0.0319441523984096,0.0514781166344872
350520348,2277.3008944522853,0.0059181403816694,0.0124998238891503,2277.403580097713,0.0019535314488438,0.0032225798566256
350520348,2081.875771173602,0.0049102745441214,0.0242507877680027,2333.608970174492,0.2317834976767504,0.0227022613888422
350520348,2065.250601782362,0.0039069424075337,0.0080239399654601,2065.303009968316,0.0057114636696788,0.0353621295442653
358176584,1546.04012459887,0.2643345756754809,0.0194448456661982,1546.0557125929738,0.0097946170482921,0.0299102328824363
358176584,1555.1319682885603,0.1088532523249108,0.0026540688794129,1555.1489899385838,0.0098375312605609,0.0122653895398736
358176584,2120.557400273572,0.0675712364735556,0.008221617979969,2120.5717757661137,0.0019782186486647,0.051298980675026
364588501,2098.174945380489,0.0425123720287516,0.0166505303403562,2098.185668585699,0.0023081582044423,0.0209496988302273
364588501,1429.927072065711,0.0159333285526371,0.0075315220143397,1429.945053902298,0.0030253718474626,0.0041974136821447
364588501,1512.0115294971731,0.0146724251974594,0.0052882555576822,1512.0150111011808,0.0028593167955302,0.0065102581915616
364588501,1546.5105480715772,0.0144106575430684,0.0242130586393278,1546.5431338908174,0.0002738383973086,0.0044678397174515
364588501,1358.0740366791613,0.0044061187403077,0.0647566753112583,1360.545991685132,0.028014157511288,0.0035704789755389
364589441,2363.7545617700566,0.4621021982742133,0.0037856907741072,2363.7603000587605,0.0042551679057246,0.0823592750794033
364589441,1452.2669693516762,0.1336563100799559,0.0025926764052722,1452.2694343820615,0.0164866206980718,0.0361731163610977
364589441,2378.221313070585,0.0564614193874526,0.0055802825453441,2378.221316095782,0.0008857557833039,0.1017043508065993
375035131,2161.310609322812,0.1644299518824625,0.0092184640872658,2161.3152457596725,0.0046339034104227,0.1213862705365674
382575967,1604.7062176867903,0.036565498823281,0.0069885923388962,1604.7108385067372,0.0021645209021257,0.0152729356797527
382575967,1520.8509862700882,0.0083395811960933,0.0449657881211689,1521.1883751051323,0.0909966986331302,0.0070098179036983
38633462,2388.1102288617126,0.0954860205997847,0.0109349130896311,2388.117516606976,0.0028073969740708,0.0673184181705065
401840741,2090.459778592212,0.0151136580816406,0.0078237773011198,2090.4658298219606,0.0054793448038009,0.0043332702912516
403237836,2051.408999975874,0.0313035969187543,0.0010742582919082,2051.4117267085226,0.0003533599462814,0.0136448578466033
410421717,1350.4315530256756,0.1225056366368886,0.0042176263537198,1350.4325091565045,0.0007000514435049,0.109072699213334
410421717,1330.104212627409,0.0510494886744022,0.0019965974318745,1330.105340297367,0.0006310481255767,0.0539194837322318
425933644,1347.9533069071938,0.0559141976893162,0.0125000270079548,1347.971781495129,0.0014335721430199,0.01202937000579
426011964,2085.396040153531,0.3039081250449187,0.0061089808023861,2127.832545935088,0.0203483590486115,0.1277304790130936
434101713,1361.7791208867911,0.0182488114923109,0.0253881964104885,1361.7999434791116,0.0206379598740983,0.0045317790181376
55269690,1607.1158602203195,0.287004297612405,0.0124314478168644,1607.1237831474805,0.0061821844439238,0.1266152212282952
55269690,2261.464382293043,0.0686915964582549,0.0102176184082009,2261.472706421592,0.0035442081322142,0.0227861799028998
55269690,1354.7558706419602,0.0585644131155285,0.010665472042769,1354.7625136055256,0.0018462054369662,0.0184558578633617
55269690,2056.712247380175,0.0177056588789985,0.013888989757372,2339.553334975976,0.1375012601884009,0.6219612581355305
5656273,2111.6911573544407,0.0665195905080922,0.0082673316046416,2111.7293379699445,0.0081999058110417,0.0120698287169284
88246378,2071.2530528481093,0.1811432822268257,0.0138887574393633,2071.2576332789868,0.2635523276526084,0.0594622584026288
89502706,1372.7178184775582,0.0766225726172857,0.0059629873105949,1372.718613844031,0.0002729154469858,0.0590773029616989
92595555,2082.7645662353525,0.0136950674563902,0.0097483593236038,2082.798546476505,0.0144620336551503,0.0177297786240074

